On the Physical Origins of Long Period Radio Transients

Long-period radio transients (LPRTs) are a rapidly growing class of coherent radio sources with periods ranging from minutes to hours, whose central engines and emission mechanisms remain unclear. Motivated by the detection of red dwarf (RD) companions in several LPRTs and by generic period constraints from the Roche limit and the mass transfer limit, we argue that LPRTs naturally separate into two broad classes: shorter-period sources that are likely isolated compact objects and longer-period sources that are compact objects in binary systems that are likely detached. For isolated objects, we find that isolated white dwarfs (WDs) generally have difficulty sustaining pair production and coherent radio emission unless the surface temperature is extremely high, while slow rotating neutron stars (NSs) can remain marginally active through inverse-Compton-driven pair cascades. For binary systems, asynchronous WD / NS + RD systems can power coherent radio emission through unipolar induction when the WD / NS magnetic field dominates the companion surface field, with relativistic electron cyclotron maser emission as the radiation mechanism, while at larger separations the system enters the magnetospheric interaction regime, possibly powered by magnetic reconnection. Bright X-ray counterparts favor magnetar-related systems and undetected X-ray emission is expected from WD-related channels. We propose a diagnostic flow chart that uses observational criteria to classify LPRTs and identify their central engines. These criteria lead to a physically motivated classification framework for LPRTs.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
